HXAI: Hierarchical Privacy-Preserving Explainable AI in Distributed Energy Systems

Balancing electricity demand and supply is increasingly difficult due to the inherent intermittency of renewable power generation and the stochastic power consumption. Grid operators require fine-grained, decision-relevant insights into household energy consumption to manage peak loads and design responsive tariffs, but increased transparency at this level raises significant privacy concerns. Traditional methods for explainable AI (XAI) can reveal sensitive information, while standard privacy techniques often reduce the usefulness of explanations. To address this issue, we introduce HXAI, a hierarchical framework that preserves privacy while enabling reasonable explainable analysis for grid-level demand management. HXAI consists of two main components: (1) a local model that generates fine-grained explanations within a secure, private environment, and (2) a zonal model that aggregates these explanations to support grid-level analysis while enforcing privacy through flexible privacy-budget management. We explicitly limit cumulative privacy exposure under repeated operator queries and show that the proposed framework preserves decision-relevant information without compromising household privacy. Experiments on both simulated and real-world energy datasets demonstrate that HXAI provides useful insights for zonal load management while ensuring that appliance-level consumption remains local and is never transmitted to grid operators. Our results show that preserving the semantic structure of explanations, rather than minimizing numerical error, is the key to XAI under differential privacy. This framework provides a way to achieve both privacy and explainability in energy management.

==> results_agg_meanstd.csv <==
dataset,method,epsilon,utility_cosine_mean,utility_cosine_std,rank_spearman_mean,rank_spearman_std,mean_abs_error_mean,mean_abs_error_std,d_features,k_households,sensitivity_l1
uci_appliances,Central_DP_SHAP,0.1,0.20254803669334812,0.03809495869648674,0.03343244475995486,0.051467778979369716,31.3196928486874,0.5652477157863154,180,20,1.0
uci_appliances,Central_DP_SHAP,0.1801648230654411,0.3544741874121,0.06353066048100074,0.11368937998772251,0.03342285419790341,29.801020025191146,0.7163690658134739,180,20,1.0
uci_appliances,Central_DP_SHAP,0.32459363470201696,0.4859393599961455,0.03761825831074049,0.11478269219557531,0.057806389022502125,29.593036510882968,0.354845204955876,180,20,1.0
uci_appliances,Central_DP_SHAP,0.5848035476425731,0.5628969074672923,0.03698931155771524,0.24547191099862478,0.06259328227173018,29.65410346648159,0.07617231678220868,180,20,1.0
uci_appliances,Central_DP_SHAP,1.0536102768906646,0.6106256272696661,0.0030474347123844205,0.29450291675669,0.02764642925861053,29.609168945599652,0.11182441335933226,180,20,1.0
uci_appliances,Central_DP_SHAP,1.8982350911593697,0.6426433850758281,0.010409623546511638,0.3922864560291641,0.0418417986715802,29.480864236263802,0.1678414106142214,180,20,1.0
uci_appliances,Central_DP_SHAP,3.4199518933533932,0.6423276901544831,0.014264409002034007,0.4053156647495979,0.03183141292474506,29.45621692281752,0.11901797220030949,180,20,1.0
uci_appliances,Central_DP_SHAP,6.161550277583344,0.6459960245183051,0.01157929195259618,0.44952896351396304,0.016437968830896255,29.46090849917816,0.10444038748260445,180,20,1.0
uci_appliances,Central_DP_SHAP,11.100946155696226,0.6474553696050646,0.014448729922857404,0.45509566481818714,0.03198154752743296,29.454435748908185,0.09848618662683228,180,20,1.0
uci_appliances,Central_DP_SHAP,20.000000000000004,0.6467010903535116,0.014341570442774062,0.45875627162703925,0.035663742180714025,29.453261866537094,0.10095372239014247,180,20,1.0
uci_appliances,HXAI_negotiated_eps,0.1,0.48316916002997196,0.0561104702812597,0.13839658974385352,0.011166339507020161,55.76305910047187,1.8858804469591612,180,20,1.0
uci_appliances,HXAI_negotiated_eps,0.1801648230654411,0.6911808970346528,0.035194713895033376,0.28725783717604453,0.046851335697194796,31.21817456083272,0.46687342533670223,180,20,1.0
uci_appliances,HXAI_negotiated_eps,0.32459363470201696,0.8670950820825819,0.011966561129654047,0.5386764337719613,0.027679077839560036,18.7364339261466,0.6103556276678477,180,20,1.0
uci_appliances,HXAI_negotiated_eps,0.5848035476425731,0.9533380440715152,0.0024132314536273163,0.8119509861415475,0.014357950034312904,9.698441170824362,0.17857139217505924,180,20,1.0
uci_appliances,HXAI_negotiated_eps,1.0536102768906646,0.9853225065947463,0.0017868462126591211,0.9217177484901797,0.01256335689480824,5.227510871494432,0.25993055259049613,180,20,1.0
uci_appliances,HXAI_negotiated_eps,1.8982350911593697,0.9948103150155835,0.0006452303830271727,0.9717131187176559,0.0029541308092912552,3.0743592005919105,0.24773758550511302,180,20,1.0
uci_appliances,HXAI_negotiated_eps,3.4199518933533932,0.9985799539160848,0.00011980514480463666,0.9907260512155726,0.0007376907204223967,1.666155444773706,0.09901204884790482,180,20,1.0
uci_appliances,HXAI_negotiated_eps,6.161550277583344,0.9996113134650669,5.5292775499676606e-05,0.9965629940567439,0.0008652630334330638,0.8599069174217943,0.06292179879152211,180,20,1.0
uci_appliances,HXAI_negotiated_eps,11.100946155696226,0.9998774472293867,1.1374360573196585e-05,0.9982914424656454,0.00014286165297139306,0.4794178010020467,0.00651006749055532,180,20,1.0
uci_appliances,HXAI_negotiated_eps,20.000000000000004,0.9999591876405024,3.284482894575305e-06,0.9989149184988562,0.00022847933823582798,0.2796093991696273,0.009996837260349483,180,20,1.0
uci_appliances,HXAI_same_eps,0.1,0.6038213111055556,0.06380630883291832,0.2141760205218954,0.11594679574387777,48.134826216268685,1.8661855590372056,180,20,1.0
uci_appliances,HXAI_same_eps,0.1801648230654411,0.7329006327737472,0.029520798008995854,0.3563066075427568,0.09256053861896708,27.537369851513873,1.4194857679404256,180,20,1.0
uci_appliances,HXAI_same_eps,0.32459363470201696,0.8940544495587508,0.013812760698857245,0.6158249054326094,0.05514072897705837,15.262612580494546,0.5448280209357408,180,20,1.0
uci_appliances,HXAI_same_eps,0.5848035476425731,0.9695878371958208,0.002675563230898685,0.8571800912922553,0.00975114986810818,7.810902380398844,0.25083137151247564,180,20,1.0
uci_appliances,HXAI_same_eps,1.0536102768906646,0.9895336295782095,0.0004922999811755914,0.9395200812096395,0.00460096336323815,4.5035559826428,0.17724138601367365,180,20,1.0
uci_appliances,HXAI_same_eps,1.8982350911593697,0.9963503427623749,0.0007877662212130396,0.9763607244393689,0.00630745715109733,2.7097736983003298,0.2842696368099305,180,20,1.0
uci_appliances,HXAI_same_eps,3.4199518933533932,0.9987865967102492,2.872939669748675e-05,0.9907973840070509,0.001150637514889591,1.5349871322821926,0.019613238390085615,180,20,1.0
uci_appliances,HXAI_same_eps,6.161550277583344,0.9996349556652541,5.2107367517747003e-05,0.9967426978198916,0.00047965056850292505,0.8392873241044133,0.05723145238675002,180,20,1.0
uci_appliances,HXAI_same_eps,11.100946155696226,0.9998956310752559,1.448627150409079e-05,0.9982125648596836,0.0001728489235337436,0.44150788127396917,0.01705836552686064,180,20,1.0
uci_appliances,HXAI_same_eps,20.000000000000004,0.99996858911856,1.367789025367414e-06,0.9991446923944841,0.00017132346668395426,0.2469716694122551,0.010625238780276434,180,20,1.0
uci_bikesharing_hourly,Central_DP_SHAP,0.1,0.5658228825842637,0.01910139992908321,0.13825849556186634,0.17040016435127955,59.10523528570655,0.9359237366046224,90,20,1.0
uci_bikesharing_hourly,Central_DP_SHAP,0.1801648230654411,0.7211127920835024,0.049581392243509353,0.12020962807479661,0.09082323082329666,57.25198248108566,1.0617291604332648,90,20,1.0
uci_bikesharing_hourly,Central_DP_SHAP,0.32459363470201696,0.8543524440164042,0.030056668286168573,0.29558381693213154,0.09106163290857566,55.31732957739871,0.7838853497177395,90,20,1.0
uci_bikesharing_hourly,Central_DP_SHAP,0.5848035476425731,0.8686547150742779,0.008230180387638057,0.34992797464707576,0.10091685403549339,55.12678012865373,0.39030794411894554,90,20,1.0
uci_bikesharing_hourly,Central_DP_SHAP,1.0536102768906646,0.887341208628932,0.0014524977325288677,0.41566997297334374,0.07770069657563199,54.83623581119608,0.10763158707679214,90,20,1.0
uci_bikesharing_hourly,Central_DP_SHAP,1.8982350911593697,0.8907216679495763,0.0027634022977218098,0.5393560247492831,0.023777499977682276,54.726373329136244,0.1140572689043051,90,20,1.0
uci_bikesharing_hourly,Central_DP_SHAP,3.4199518933533932,0.892678105648614,0.001663460007506884,0.6589153667805352,0.019787665979716478,54.69619971585187,0.03619485910588446,90,20,1.0
uci_bikesharing_hourly,Central_DP_SHAP,6.161550277583344,0.8932668502708901,0.0016501269454969269,0.7017903444869736,0.01589514336202501,54.65740868400771,0.04797511386769461,90,20,1.0
uci_bikesharing_hourly,Central_DP_SHAP,11.100946155696226,0.8934667980530726,0.0011826113666026658,0.7209422288073973,0.014218912091667462,54.64066970896985,0.03467425608473465,90,20,1.0
uci_bikesharing_hourly,Central_DP_SHAP,20.000000000000004,0.8937395136250154,0.0018703417004012671,0.7374326048483351,0.007851958451148023,54.63142252711298,0.0265104458961946,90,20,1.0
uci_bikesharing_hourly,HXAI_negotiated_eps,0.1,0.9388632833698664,0.007727168943891899,0.3060377824422768,0.02457370730474508,57.148549139250385,1.2455656572612004,90,20,1.0
uci_bikesharing_hourly,HXAI_negotiated_eps,0.1801648230654411,0.9809270193123708,0.002279722726521525,0.5177127491734234,0.08623228418260805,31.79476422421385,2.323687965168916,90,20,1.0
uci_bikesharing_hourly,HXAI_negotiated_eps,0.32459363470201696,0.993771508122296,0.0009330546750362601,0.709182203564226,0.018979561163061376,17.467699709745375,1.1030173424572556,90,20,1.0
uci_bikesharing_hourly,HXAI_negotiated_eps,0.5848035476425731,0.998114278429691,0.00017812765089715617,0.8301079694338122,0.016483785896641262,9.978740822972844,0.27885242939033594,90,20,1.0
uci_bikesharing_hourly,HXAI_negotiated_eps,1.0536102768906646,0.9993548914131551,9.61371941187104e-05,0.8988517100876652,0.00985181319335167,5.71546469949753,0.43493210082600514,90,20,1.0
uci_bikesharing_hourly,HXAI_negotiated_eps,1.8982350911593697,0.9998205896386613,1.567063673186006e-05,0.9388456736771342,0.010498299828421705,2.9415096618464545,0.018331310767787542,90,20,1.0
uci_bikesharing_hourly,HXAI_negotiated_eps,3.4199518933533932,0.9999518015093328,6.844018181829214e-06,0.9704270760450536,0.010640157735445334,1.5889353715278347,0.09440140866312675,90,20,1.0
uci_bikesharing_hourly,HXAI_negotiated_eps,6.161550277583344,0.9999813167168203,1.5853352178832665e-06,0.9709099888875169,0.0012377896027778977,1.0187328262783775,0.04694482491374475,90,20,1.0
uci_bikesharing_hourly,HXAI_negotiated_eps,11.100946155696226,0.9999959932012366,7.041468135734252e-07,0.9783786750078884,0.0038295473378053588,0.4602679081892544,0.04373569610433961,90,20,1.0
uci_bikesharing_hourly,HXAI_negotiated_eps,20.000000000000004,0.9999983480368454,3.2724168878831434e-07,0.9791579207309544,0.004737923671616533,0.282565490349942,0.023439197274468103,90,20,1.0
uci_bikesharing_hourly,HXAI_same_eps,0.1,0.9598543989090121,0.004904200008931732,0.3396605890987914,0.13284292721398697,47.296112100848255,2.0540648537020445,90,20,1.0
uci_bikesharing_hourly,HXAI_same_eps,0.1801648230654411,0.9842426310244893,0.0017268226350170206,0.5162749859379073,0.08940118660400638,29.193838502617197,1.5230909179056686,90,20,1.0
uci_bikesharing_hourly,HXAI_same_eps,0.32459363470201696,0.9951091773876731,0.00030378501032699305,0.6894266781907231,0.012623241384205551,15.834564445541377,0.5515162827334976,90,20,1.0
uci_bikesharing_hourly,HXAI_same_eps,0.5848035476425731,0.9983443220631668,0.00022100395888573432,0.8523823242924365,0.025932614522052384,9.076053994428968,0.5363918191631337,90,20,1.0
uci_bikesharing_hourly,HXAI_same_eps,1.0536102768906646,0.9995349023215093,5.725276937410057e-05,0.9058704092411958,0.005277246865323158,4.71935958845519,0.299236497480207,90,20,1.0
uci_bikesharing_hourly,HXAI_same_eps,1.8982350911593697,0.9998429896210629,1.1158228008124865e-05,0.9322495232607592,0.01117015284326472,2.8532673159891977,0.053829429079890925,90,20,1.0
uci_bikesharing_hourly,HXAI_same_eps,3.4199518933533932,0.999955064877935,9.322446834651909e-06,0.9622230453691127,0.005642738478625765,1.5223595854324252,0.13970598064785936,90,20,1.0
uci_bikesharing_hourly,HXAI_same_eps,6.161550277583344,0.9999859415156566,2.544111964981637e-06,0.9686490787614382,0.00821393916176149,0.8277810300406937,0.09935757271279945,90,20,1.0
uci_bikesharing_hourly,HXAI_same_eps,11.100946155696226,0.9999964118335201,5.35145603992197e-07,0.9840309503230852,0.0015308761853750756,0.41088195559583185,0.04375384486876144,90,20,1.0
uci_bikesharing_hourly,HXAI_same_eps,20.000000000000004,0.9999987113982401,1.1079301635006671e-07,0.9854522506207899,0.0038423358865188333,0.2529900386842486,0.009190907493679661,90,20,1.0
uci_household_power,Central_DP_SHAP,0.1,-0.014835719216216353,0.013578646735196351,-0.21791499904707448,0.09409606004492296,10.354768255230583,0.8252065194752477,54,20,1.0
uci_household_power,Central_DP_SHAP,0.1801648230654411,0.11567656435423146,0.1160153129286924,0.08305698494377739,0.09303054961186534,5.544679333316012,0.9329817490386538,54,20,1.0
uci_household_power,Central_DP_SHAP,0.32459363470201696,0.00916571560909073,0.024131659688089474,0.03861254049933295,0.11577736990049513,3.449900936462449,0.807312929461166,54,20,1.0
uci_household_power,Central_DP_SHAP,0.5848035476425731,-0.009320138963352162,0.09687861289649362,-0.034013086843275524,0.1041793945634892,2.0156178266029268,0.0319392859459886,54,20,1.0
uci_household_power,Central_DP_SHAP,1.0536102768906646,0.16052950534451788,0.17443576576948477,0.10026046629820214,0.05651417687651791,1.1971328377534258,0.17305585872568166,54,20,1.0
uci_household_power,Central_DP_SHAP,1.8982350911593697,0.16274794287990121,0.14271792130936392,0.04504161107934693,0.18854026847319993,0.810863357736119,0.07613101343342597,54,20,1.0
uci_household_power,Central_DP_SHAP,3.4199518933533932,0.21573142301879647,0.07927591670293352,-0.0709103614763992,0.15132397754021681,0.6311269825308067,0.04815584484105137,54,20,1.0
uci_household_power,Central_DP_SHAP,6.161550277583344,0.3707837692047939,0.03418486297904723,0.11141604726510386,0.1368492723635288,0.5186159739831058,0.028566533400355972,54,20,1.0
uci_household_power,Central_DP_SHAP,11.100946155696226,0.6731206541987221,0.15583790994992405,0.03129407280350676,0.06589377656876298,0.45026700192147767,0.0230102341429649,54,20,1.0
uci_household_power,Central_DP_SHAP,20.000000000000004,0.7398138141157329,0.03380761252094533,0.16719395209961244,0.1304510605999547,0.4451777590856476,0.010861673813001642,54,20,1.0
uci_household_power,HXAI_negotiated_eps,0.1,0.059577824054730284,0.10283735074602801,-0.11182262880376086,0.11707226154396187,48.11013207919931,5.434446130900297,54,20,1.0
uci_household_power,HXAI_negotiated_eps,0.1801648230654411,0.05225536546881535,0.2104306944872467,0.08770726129216695,0.02851795045682472,28.496314312699027,2.8482490689402655,54,20,1.0
uci_household_power,HXAI_negotiated_eps,0.32459363470201696,0.15331810232536966,0.07390988225641386,0.08643669398386378,0.10391827329187327,15.878691659791945,1.0346812455266976,54,20,1.0
uci_household_power,HXAI_negotiated_eps,0.5848035476425731,0.219238362666344,0.09037899809006592,0.06504034051203862,0.17953001687925563,8.402474099505811,0.7152259013427851,54,20,1.0
uci_household_power,HXAI_negotiated_eps,1.0536102768906646,0.32690509136816853,0.09802445470944836,0.04448256146369354,0.16238048836887026,4.636716637086007,0.016403172790068022,54,20,1.0
uci_household_power,HXAI_negotiated_eps,1.8982350911593697,0.5225882558720483,0.038340022997806145,0.06486246108887617,0.14537613937600127,2.732200385720207,0.12065810565702972,54,20,1.0
uci_household_power,HXAI_negotiated_eps,3.4199518933533932,0.7605741880807133,0.030764951466865163,0.07365478686233402,0.1649405184105021,1.424695067076006,0.09745808522736343,54,20,1.0
uci_household_power,HXAI_negotiated_eps,6.161550277583344,0.8693162341388055,0.04818746376823191,0.11926815323041735,0.2031473209029977,0.848898766903253,0.18101636762765358,54,20,1.0
uci_household_power,HXAI_negotiated_eps,11.100946155696226,0.9615839997847239,0.001468120127694756,0.2587256209897719,0.1160495755352166,0.49055769738720517,0.03707476461018033,54,20,1.0
uci_household_power,HXAI_negotiated_eps,20.000000000000004,0.9907872511108066,0.0013456765258120654,0.41617432183469916,0.07775050997347438,0.2229392575857384,0.014813276954872822,54,20,1.0
uci_household_power,HXAI_same_eps,0.1,-0.037535250045857144,0.18433421369565625,0.05289371704466043,0.07452092054217767,53.12523436105814,6.869235294828756,54,20,1.0
uci_household_power,HXAI_same_eps,0.1801648230654411,0.14929429659521123,0.07544015438529245,-0.09571183533447684,0.024497236242541562,30.52162503712498,5.095225616411455,54,20,1.0
uci_household_power,HXAI_same_eps,0.32459363470201696,0.03782042488109508,0.11683943933583922,0.04008639857696461,0.06068618922339148,16.60600722446762,0.7670773633133375,54,20,1.0
uci_household_power,HXAI_same_eps,0.5848035476425731,0.17486851216571345,0.04439924347462715,0.15756305190267453,0.18719997854970796,8.911034446340933,0.7706639911578992,54,20,1.0
uci_household_power,HXAI_same_eps,1.0536102768906646,0.3595300906343384,0.12312785701626333,0.06524363128136713,0.1825460199903818,4.785855094181616,0.22151883764443406,54,20,1.0
uci_household_power,HXAI_same_eps,1.8982350911593697,0.5277334002356157,0.0582592566416201,-0.034013086843275524,0.04927959144418529,2.61433219146409,0.22085275055885137,54,20,1.0
uci_household_power,HXAI_same_eps,3.4199518933533932,0.7315632984723598,0.060383426466589306,0.14018169112508735,0.11444824872515241,1.5372385618842836,0.2912784115962821,54,20,1.0
uci_household_power,HXAI_same_eps,6.161550277583344,0.8903129991808415,0.03168668297340902,0.10150562226033923,0.087213239387315,0.8114317038580499,0.07505889188453657,54,20,1.0
uci_household_power,HXAI_same_eps,11.100946155696226,0.9637366479083492,0.006047337704001262,0.23654151578679875,0.09605126833105702,0.45030414035806693,0.07625830464309673,54,20,1.0
uci_household_power,HXAI_same_eps,20.000000000000004,0.9890403530414927,0.002479982932068676,0.34791944603265357,0.04292215579493545,0.25049688761032257,0.014093041088888423,54,20,1.0


==> results_per_seed.csv <==
dataset,seed,method,epsilon,utility_cosine,rank_spearman,mean_abs_error,d_features,k_households,sensitivity_l1,local_avg_mse,local_avg_r2,central_mse,central_r2
uci_appliances,42,Central_DP_SHAP,0.1,0.16169555697751323,0.04670308754385423,31.881071109048168,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_negotiated_eps,0.1,0.42620490320307686,0.13719353477988003,56.69463062201109,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_same_eps,0.1,0.5385297452852827,0.22596582199039064,47.36355318135371,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,Central_DP_SHAP,0.1801648230654411,0.3969333168967127,0.14419786618928568,29.28099674486402,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_negotiated_eps,0.1801648230654411,0.678323026149134,0.24169881786474887,31.41697902878102,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_same_eps,0.1801648230654411,0.7011744719097562,0.25402018580820396,27.21608259178275,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,Central_DP_SHAP,0.32459363470201696,0.5198478439407204,0.04812494212784345,29.272077652152248,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_negotiated_eps,0.32459363470201696,0.8746708199240204,0.5405084519069517,18.60888365730357,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_same_eps,0.32459363470201696,0.9076302359205207,0.6794942230727286,14.901928548078354,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,Central_DP_SHAP,0.5848035476425731,0.5263210319091156,0.1784849326625307,29.7229313437863,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_negotiated_eps,0.5848035476425731,0.9506968654961097,0.8133460909287322,9.707971377935213,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_same_eps,0.5848035476425731,0.971929281250177,0.8631480395485457,7.5500082899133885,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,Central_DP_SHAP,1.0536102768906646,0.6141408612071224,0.315828677839851,29.607063518344088,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_negotiated_eps,1.0536102768906646,0.9873563309792748,0.9361667541179254,4.961159995935183,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_same_eps,1.0536102768906646,0.9892711239690546,0.937310822350484,4.543283733469048,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,Central_DP_SHAP,1.8982350911593697,0.6523289023626567,0.43755465703673985,29.378640140710594,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_negotiated_eps,1.8982350911593697,0.9941034644546015,0.9683035484634299,3.3502970945133987,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_same_eps,1.8982350911593697,0.9966199927908443,0.9816393510087759,2.666448969136284,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,Central_DP_SHAP,3.4199518933533932,0.6467831020230117,0.3949566344640266,29.36712905623514,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_negotiated_eps,3.4199518933533932,0.9984785035768281,0.9901643054826795,1.7527547211395371,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_same_eps,3.4199518933533932,0.9987881263148523,0.9905388026379415,1.5147213419205603,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,Central_DP_SHAP,6.161550277583344,0.6504830621010288,0.4356389600502073,29.38557604469829,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_negotiated_eps,6.161550277583344,0.9995619235298089,0.9955801104972375,0.9193120351034687,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_same_eps,6.161550277583344,0.9996940524161654,0.9969566961943269,0.7742818166329173,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,Central_DP_SHAP,11.100946155696226,0.6503042428235629,0.4239719332901221,29.374969729610864,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_negotiated_eps,11.100946155696226,0.9998786743588554,0.9984546848153748,0.47999291497951446,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_same_eps,11.100946155696226,0.9999107488885227,0.998213936644135,0.42322884614262335,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,Central_DP_SHAP,20.000000000000004,0.6496836073870983,0.4316162021461568,29.384477138554736,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_negotiated_eps,20.000000000000004,0.9999571146257592,0.9991398911489037,0.2867029990192428,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,42,HXAI_same_eps,20.000000000000004,0.9999692746262123,0.9992962745763759,0.234702781453933,180,20,1.0,18092.351372143497,-7.767564966114778,23727.95743128856,-1.868766459438361
uci_appliances,43,Central_DP_SHAP,0.1,0.20884869500969697,0.07696533843637149,30.750653554995036,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_negotiated_eps,0.1,0.48491760260880673,0.12788049013858452,57.001877673680006,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_same_eps,0.1,0.6660306462622418,0.3237774828441207,50.263018893500885,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,Central_DP_SHAP,0.1801648230654411,0.2814366931250912,0.07796536930152165,30.618137112638102,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_negotiated_eps,0.1801648230654411,0.7309965701642804,0.3353025299134747,30.684804144927597,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_same_eps,0.1801648230654411,0.7595602660218994,0.43429323950327675,26.306064948589423,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,Central_DP_SHAP,0.32459363470201696,0.4924966980594275,0.1511342942683416,29.532939020032533,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_negotiated_eps,0.32459363470201696,0.8733149467908164,0.565393993641779,18.19993230030301,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_same_eps,0.32459363470201696,0.8800163235113586,0.5843945800796321,15.889348866341884,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,Central_DP_SHAP,0.5848035476425731,0.6002862369464194,0.2554605594822886,29.667115937384093,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_negotiated_eps,0.5848035476425731,0.9538893363759985,0.8255604596849697,9.515295509282208,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_same_eps,0.5848035476425731,0.970162643285797,0.8624648908916942,8.050285563342312,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,Central_DP_SHAP,1.0536102768906646,0.608729424226738,0.30441268763439205,29.722031206249206,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_negotiated_eps,1.0536102768906646,0.9846064069144687,0.9133718118871981,5.240866442446319,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_same_eps,1.0536102768906646,0.9901015485886434,0.9448089961624329,4.309822074513386,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,Central_DP_SHAP,1.8982350911593697,0.6439653104101207,0.38427523483235076,29.674571567388835,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_negotiated_eps,1.8982350911593697,0.9949597943215837,0.9735074127802297,3.0017172793979423,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_same_eps,1.8982350911593697,0.996967875552575,0.9780672242970463,2.4496534298224066,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,Central_DP_SHAP,3.4199518933533932,0.6538326220945909,0.44103624597467,29.59138531046582,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_negotiated_eps,3.4199518933533932,0.998712129341822,0.9915614679465417,1.5582120921496656,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_same_eps,3.4199518933533932,0.9987571330670839,0.9897980390341266,1.553875164578446,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,Central_DP_SHAP,6.161550277583344,0.6546602952565352,0.4676769859152031,29.580131826133847,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_negotiated_eps,6.161550277583344,0.999671047935316,0.9968990812473636,0.7939769275641074,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_same_eps,6.161550277583344,0.9995956165659527,0.9961932981470621,0.8614870617246352,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,Central_DP_SHAP,11.100946155696226,0.6602674612742393,0.4878710248258691,29.56462010906962,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_negotiated_eps,11.100946155696226,0.9998655090589904,0.9981892445240079,0.48562123096956805,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_same_eps,11.100946155696226,0.9998818720997832,0.9980390341265677,0.4570031435205002,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,Central_DP_SHAP,20.000000000000004,0.6593168898883932,0.49914915069395144,29.56915975157882,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_negotiated_eps,20.000000000000004,0.99996297456335,0.9989217774211137,0.2681760673016862,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,43,HXAI_same_eps,20.000000000000004,0.9999694786010186,0.9991789870057719,0.25306750850190113,180,20,1.0,18092.351372143497,-7.767564966114778,20734.776889100103,-1.5068838165122158
uci_appliances,44,Central_DP_SHAP,0.1,0.2370998580928342,-0.02337109170036112,31.327353882019,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_negotiated_eps,0.1,0.5383849742780323,0.15011574431309607,53.59266900572452,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_same_eps,0.1,0.6069035417691422,0.09278475673117483,46.77790657395146,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,Central_DP_SHAP,0.1801648230654411,0.38505255221449625,0.11890490447236024,29.503926218071314,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_negotiated_eps,0.1801648230654411,0.6642230947905439,0.28477216374990993,31.55274050878953,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_same_eps,0.1801648230654411,0.7379671603895859,0.3806063973167896,29.089962014169448,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,Central_DP_SHAP,0.32459363470201696,0.4454735379882888,0.14508884019054086,29.974092860464115,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_negotiated_eps,0.32459363470201696,0.8532994795329087,0.5101268557671532,19.400485820833214,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_same_eps,0.32459363470201696,0.8945167892443731,0.5835859131454674,14.9965603270634,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,Central_DP_SHAP,0.5848035476425731,0.5620834535463419,0.30247024085105506,29.572263118274382,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_negotiated_eps,0.5848035476425731,0.9554279303424372,0.7969464078109406,9.872056625255667,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_same_eps,0.5848035476425731,0.9666715870514881,0.8459273434365259,7.832413287940833,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,Central_DP_SHAP,1.0536102768906646,0.6090065963751379,0.263267384795827,29.498412112205674,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_negotiated_eps,1.0536102768906646,0.9840047818904958,0.9156146794654156,5.480506176101794,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_same_eps,1.0536102768906646,0.9892282161769302,0.9364404251160016,4.657562139945966,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,Central_DP_SHAP,1.8982350911593697,0.6316359424547068,0.3550294762184018,29.389381000691984,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_negotiated_eps,1.8982350911593697,0.9953676862705653,0.9733283949093078,2.8710632278643895,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_same_eps,1.8982350911593697,0.9954631599437053,0.9693755980122843,3.013218695942299,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,Central_DP_SHAP,3.4199518933533932,0.6263673463458467,0.379954113810097,29.410136401751608,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_negotiated_eps,3.4199518933533932,0.9985492288296044,0.9904523802174965,1.6874995210319153,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_same_eps,3.4199518933533932,0.9988145307488113,0.9920553103490848,1.5363648903475715,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,Central_DP_SHAP,6.161550277583344,0.6328447161973513,0.4452709445764787,29.417017626702343,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_negotiated_eps,6.161550277583344,0.9996009689300759,0.9972097904256304,0.8664317895978066,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_same_eps,6.161550277583344,0.9996151980136442,0.9970780991182855,0.8820930939556876,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,Central_DP_SHAP,11.100946155696226,0.6317944047173912,0.45344403633857017,29.423717408044073,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_negotiated_eps,11.100946155696226,0.9998881582703144,0.9982303980575532,0.4726392570570575,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_same_eps,11.100946155696226,0.9998942722374615,0.998384723808348,0.444291654158784,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,Central_DP_SHAP,20.000000000000004,0.6311027737850435,0.44550346204100943,29.406148709477737,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_negotiated_eps,20.000000000000004,0.9999574737323981,0.9986830869265512,0.28394913118795295,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_appliances,44,HXAI_same_eps,20.000000000000004,0.9999670141284489,0.9989588156013045,0.2531447182809312,180,20,1.0,18092.351372143497,-7.767564966114778,15577.419792842778,-0.8833470835282016
uci_household_power,42,Central_DP_SHAP,0.1,-0.005781977314940902,-0.22797789212883549,10.222964427155171,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_negotiated_eps,0.1,0.06849822579746627,-0.20312559557842574,42.12804587008603,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_same_eps,0.1,-0.16145416253147626,0.09959977129788448,58.78667015785364,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,Central_DP_SHAP,0.1801648230654411,-0.008506529637960097,-0.0004955212502382314,6.4762752584704915,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_negotiated_eps,0.1801648230654411,0.1679290064827382,0.0671240708976558,30.10330646283175,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_same_eps,0.1801648230654411,0.10313827818363865,-0.08198970840480274,36.26936550055317,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,Central_DP_SHAP,0.32459363470201696,0.03588805557254749,-0.08412426148275202,2.51825850618047,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_negotiated_eps,0.32459363470201696,0.06967410672906824,-0.022298456260720412,14.938790227819666,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_same_eps,0.32459363470201696,0.1332884659805147,-0.005145797598627787,17.25814892850223,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,Central_DP_SHAP,0.5848035476425731,0.08234857892478196,0.07078330474556889,2.0405070762250777,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_negotiated_eps,0.5848035476425731,0.1148828073879139,-0.09624547360396415,8.856802890971375,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_same_eps,0.5848035476425731,0.12421241270573898,0.02976939203354297,9.795745619489074,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,Central_DP_SHAP,1.0536102768906646,0.03853763175240629,0.16325519344387268,1.3639636117225133,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_negotiated_eps,1.0536102768906646,0.3424497469836314,-0.01642843529635982,4.632354589292874,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_same_eps,1.0536102768906646,0.2173691490930227,0.20968172288927006,4.9403595148123545,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,Central_DP_SHAP,1.8982350911593697,0.2155935919884173,0.22736801982085,0.7758556152139794,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_negotiated_eps,1.8982350911593697,0.4790563479693742,-0.04265294453973699,2.752159405050835,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_same_eps,1.8982350911593697,0.46393153415284377,-0.0765008576329331,2.8686874760588683,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,Central_DP_SHAP,3.4199518933533932,0.22286276182925446,-0.24543548694492087,0.578130209419371,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_negotiated_eps,3.4199518933533932,0.7734188154120587,0.25603201829616923,1.3973985869411896,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_same_eps,3.4199518933533932,0.6626538349690365,0.22668191347436628,1.8346242978705802,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,Central_DP_SHAP,6.161550277583344,0.3584700268462028,0.2621307413760244,0.48747516325114304,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_negotiated_eps,6.161550277583344,0.9119525563444478,0.32067848294263385,0.6544693926379865,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_same_eps,6.161550277583344,0.873138704542182,0.06224509243377167,0.894767420839436,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,Central_DP_SHAP,11.100946155696226,0.5438214882727841,0.027024966647608156,0.47564141724074804,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_negotiated_eps,11.100946155696226,0.9624170032346612,0.14732227939775108,0.5319677289444851,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_same_eps,11.100946155696226,0.961762694094155,0.3453783114160472,0.43840818243001123,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,Central_DP_SHAP,20.000000000000004,0.7766331240769586,0.029311987802553834,0.44096628205462796,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_negotiated_eps,20.000000000000004,0.9923397197152259,0.5036401753382884,0.20651991714115797,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,42,HXAI_same_eps,20.000000000000004,0.991641679806438,0.3323422908328568,0.24374201962850453,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,43,Central_DP_SHAP,0.1,-0.008276474284901759,-0.11919191919191918,9.603396278236064,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_negotiated_eps,0.1,-0.047429149233046454,0.020163903182771104,52.74257342602067,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_same_eps,0.1,-0.12544967306518573,-0.03304745568896512,55.10570156352618,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,Central_DP_SHAP,0.1801648230654411,0.22128215746002966,0.06636173051267391,4.610317908424538,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_negotiated_eps,0.1801648230654411,0.17947470876982205,0.0757385172479512,30.177914801305384,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_same_eps,0.1801648230654411,0.2363522508382488,-0.08115113398132266,26.559667604889615,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,Central_DP_SHAP,0.32459363470201696,-0.01103463630177536,0.0540880503144654,3.8876873045575677,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_negotiated_eps,0.32459363470201696,0.2098177087731401,0.18475319230036208,15.70989026934162,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_same_eps,0.32459363470201696,-0.09247172325635075,0.01635220125786163,16.799013514792257,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,Central_DP_SHAP,0.5848035476425731,-0.11068016996375654,-0.13756432246998285,2.0267425023048986,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_negotiated_eps,0.5848035476425731,0.2723116053590526,0.25847150752811127,8.772584432759347,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_same_eps,0.5848035476425731,0.19335824984190397,0.07047836859157613,8.551670379499605,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,Central_DP_SHAP,1.0536102768906646,0.08272225967453198,0.08351438917476652,1.2089747333353063,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_negotiated_eps,1.0536102768906646,0.22203710720840356,-0.07863541071088238,4.654859912761963,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_same_eps,1.0536102768906646,0.43239078568366407,0.12597674861825803,4.532061434241772,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,Central_DP_SHAP,1.8982350911593697,0.271506138038436,0.05690870973889841,0.7585333211942585,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_negotiated_eps,1.8982350911593697,0.5513318246907399,0.23026491328378118,2.602807281262413,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_same_eps,1.8982350911593697,0.5411645634435359,0.020011435105774727,2.4712335150155464,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,Central_DP_SHAP,3.4199518933533932,0.13313076785303046,0.008957499523537258,0.6430482664187563,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_negotiated_eps,3.4199518933533932,0.7254683617239892,0.029998094149037542,1.5328909406694373,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_same_eps,3.4199518933533932,0.756810828064347,0.010405946255002858,1.5246133464981002,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,Central_DP_SHAP,6.161550277583344,0.40941961310092445,0.0771869639794168,0.5436062657990772,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_negotiated_eps,6.161550277583344,0.8170361660211193,0.1226986849628359,1.0125577101173755,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_same_eps,6.161550277583344,0.8709210725232557,0.20144844673146559,0.7903843680894727,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,Central_DP_SHAP,11.100946155696226,0.6293878195576202,0.09921860110539354,0.4444043939363986,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_negotiated_eps,11.100946155696226,0.9598888442173737,0.3789212883552506,0.4792572090139741,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_same_eps,11.100946155696226,0.9705243077977171,0.20060987230798547,0.380692912961984,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,Central_DP_SHAP,20.000000000000004,0.7101699046048554,0.18360968172288922,0.43705248817232095,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_negotiated_eps,20.000000000000004,0.9899542168408086,0.3549075662283209,0.22699716689662125,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,43,HXAI_same_eps,20.000000000000004,0.9887765790648084,0.3964551172098341,0.2410527528187364,54,20,1.0,0.12458387069022506,0.877447969257461,0.08021339694946018,0.9000883143444567
uci_household_power,44,Central_DP_SHAP,0.1,-0.030448706048806395,-0.30657518582046883,11.237944060300514,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_negotiated_eps,0.1,0.15766439559977105,-0.15250619401562795,49.459776941491235,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_same_eps,0.1,0.17429808545909056,0.09212883552506193,45.4833313617946,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,Central_DP_SHAP,0.1801648230654411,0.13425406524062483,0.18330474556889648,5.547444833053005,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_negotiated_eps,0.1801648230654411,-0.1906376188461142,0.12025919573089383,25.20772167395995,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_same_eps,0.1801648230654411,0.10839236076374632,-0.12399466361730511,28.735842005932163,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,Central_DP_SHAP,0.32459363470201696,0.002643727556500062,0.14587383266628548,3.943756998649309,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_negotiated_eps,0.32459363470201696,0.18046249147390062,0.09685534591194966,16.98739448221455,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_same_eps,0.32459363470201696,0.07264453191912129,0.10905279207165999,15.760859230108384,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,Central_DP_SHAP,0.5848035476425731,0.0003711741489180904,-0.035258242805412614,1.9796039012788043,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_negotiated_eps,0.5848035476425731,0.2705206752520655,0.03289498761196875,7.5780349747867115,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_same_eps,0.5848035476425731,0.2070348739494974,0.37244139508290447,8.385687340034117,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,Central_DP_SHAP,1.0536102768906646,0.36032862460661536,0.05401181627596721,1.018460168202458,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_negotiated_eps,1.0536102768906646,0.41622841991247056,0.2285115303983228,4.6229354092031825,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_same_eps,1.0536102768906646,0.4288303371263284,-0.13992757766342667,4.8851443334907225,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,Central_DP_SHAP,1.8982350911593697,0.001144098612850312,-0.14915189632170764,0.8982011368001191,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_negotiated_eps,1.8982350911593697,0.5373765949560307,0.006975414522584333,2.841634470847373,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_same_eps,1.8982350911593697,0.578104103110467,-0.04554983800266819,2.5030755833178553,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,Central_DP_SHAP,3.4199518933533932,0.29120073937410457,0.02374690299218601,0.6722024717542929,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_negotiated_eps,3.4199518933533932,0.7828353871060921,-0.06506575185820469,1.3437956736173906,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_same_eps,3.4199518933533932,0.7752252323836958,0.18345721364589287,1.2524780412841705,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,Central_DP_SHAP,6.161550277583344,0.3444616676672544,-0.005069563560129597,0.5247664928990972,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_negotiated_eps,6.161550277583344,0.8789599800508495,-0.08557270821421764,0.8796691979543974,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_same_eps,6.161550277583344,0.9268792204770868,0.04082332761578044,0.7491433226452412,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,Central_DP_SHAP,11.100946155696226,0.8461526547657618,-0.032361349342481416,0.4307551945872864,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_negotiated_eps,11.100946155696226,0.9624461519021367,0.24993329521631402,0.4604481542031562,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_same_eps,11.100946155696226,0.9589229418331755,0.16363636363636364,0.5318113256822055,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,Central_DP_SHAP,20.000000000000004,0.7326384136653848,0.2886601867733943,0.4575145070299939,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_negotiated_eps,20.000000000000004,0.9900678167763851,0.389975223937488,0.235300688719436,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_household_power,44,HXAI_same_eps,20.000000000000004,0.9867028002532316,0.31496093005526965,0.2666958903837267,54,20,1.0,0.12375501119123944,0.8783141884793071,0.08013122821719068,0.9001906615440698
uci_bikesharing_hourly,42,Central_DP_SHAP,0.1,0.5447724874956686,0.3130180680742478,60.162841243462026,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_negotiated_eps,0.1,0.9318094225891821,0.2929168210067086,58.18857536466216,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_same_eps,0.1,0.9542549298749156,0.36767502160760585,49.1973774655573,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,Central_DP_SHAP,0.1801648230654411,0.7783644028933203,0.2073260073260073,56.117428056825275,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_negotiated_eps,0.1801648230654411,0.9783837334854696,0.421294810058855,34.332000611884034,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_same_eps,0.1801648230654411,0.9835992691517369,0.5914721982137713,30.68757188619234,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,Central_DP_SHAP,0.32459363470201696,0.8231008558288164,0.3147137506688068,55.97929464839516,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_negotiated_eps,0.32459363470201696,0.9933332404601684,0.6950240770465489,18.114876415218067,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_same_eps,0.32459363470201696,0.9954170779699704,0.6977898505988394,15.383766955987122,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,Central_DP_SHAP,0.5848035476425731,0.8624979239764767,0.27675021607605876,55.56371357766312,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_negotiated_eps,0.5848035476425731,0.9981157298802812,0.813409062847265,10.033250145698661,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_same_eps,0.5848035476425731,0.9980891304486031,0.8400954850393052,9.689787466228864,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,Central_DP_SHAP,1.0536102768906646,0.8860125373663537,0.37304193933407415,54.95088398799207,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_negotiated_eps,1.0536102768906646,0.9993855944012273,0.9052722558340537,5.623731985970998,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_same_eps,1.0536102768906646,0.9995771460999706,0.909931267234638,4.453823298540034,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,Central_DP_SHAP,1.8982350911593697,0.8933593933980672,0.5607688191957855,54.74912184863787,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_negotiated_eps,1.8982350911593697,0.999830570844652,0.9449643988969831,2.9317461847670137,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_same_eps,1.8982350911593697,0.9998534241875066,0.9322879367823187,2.8622887915040898,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,Central_DP_SHAP,3.4199518933533932,0.892896570599329,0.6451413754784541,54.72586534489361,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_negotiated_eps,3.4199518933533932,0.9999495690947179,0.9584475449643989,1.6693704370283453,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_same_eps,3.4199518933533932,0.9999609981611701,0.9684405482158291,1.445554063388717,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,Central_DP_SHAP,6.161550277583344,0.8938987506373474,0.7180886529201136,54.7116248827083,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_negotiated_eps,6.161550277583344,0.9999796028414878,0.9712886364571757,1.0572122051518273,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_same_eps,6.161550277583344,0.9999830695650963,0.9592871547927726,0.9424285539218084,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,Central_DP_SHAP,11.100946155696226,0.8936352976924746,0.7119315141787051,54.67850249803955,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_negotiated_eps,11.100946155696226,0.9999956756012054,0.9774128493229616,0.4799544924517014,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_same_eps,11.100946155696226,0.9999962483360076,0.9825986747335061,0.4177913979562859,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,Central_DP_SHAP,20.000000000000004,0.8948407178498818,0.7445116681071736,54.66144337506153,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_negotiated_eps,20.000000000000004,0.9999985999500283,0.9745482981438036,0.25564682840183006,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,42,HXAI_same_eps,20.000000000000004,0.9999988319262778,0.9825492859200724,0.24318032386766755,90,20,1.0,4370.484463675273,0.7397930524754008,4670.525725216153,0.9039524155042441
uci_bikesharing_hourly,43,Central_DP_SHAP,0.1,0.5820510731332316,0.1291764415359921,58.38393433455366,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_negotiated_eps,0.1,0.9471221717009018,0.29080956496686833,57.48888066353035,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_same_eps,0.1,0.9619222607392155,0.195044655718813,47.57351644274517,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,Central_DP_SHAP,0.1801648230654411,0.692552190709047,0.12721735193645306,58.22157611583332,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_negotiated_eps,0.1801648230654411,0.9816105222664316,0.5874552413878257,29.77026945693397,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_same_eps,0.1801648230654411,0.982929845522445,0.5399267399267399,29.250947170092335,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,Central_DP_SHAP,0.32459363470201696,0.8830513779503374,0.3755607688191958,54.45171826874326,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_negotiated_eps,0.32459363470201696,0.9948430104880072,0.7307486520969666,16.194101361439717,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_same_eps,0.32459363470201696,0.9951007717840438,0.6749063670411984,15.670403916678584,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,Central_DP_SHAP,0.5848035476425731,0.8780025852221055,0.4650532987611639,54.81262034225359,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_negotiated_eps,0.5848035476425731,0.9979354294886643,0.8463678643453924,10.22631379427971,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_same_eps,0.5848035476425731,0.9984727423311569,0.8348767337531382,8.841399465665145,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,Central_DP_SHAP,1.0536102768906646,0.8871191334243212,0.36861340906284723,54.820461755345455,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_negotiated_eps,1.0536102768906646,0.999247152934183,0.8875087459357123,6.188946262118488,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_same_eps,1.0536102768906646,0.9995578199257704,0.9077746223813639,4.660658831296019,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,Central_DP_SHAP,1.8982350911593697,0.8909578600805823,0.5435321233074041,54.60265611573335,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_negotiated_eps,1.8982350911593697,0.9998286700150022,0.9448491583323043,2.9301266273796243,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_same_eps,1.8982350911593697,0.9998312266583781,0.9210602131950445,2.7954971455487265,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,Central_DP_SHAP,3.4199518933533932,0.8942215388973389,0.6815903197925669,54.65587120236307,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_negotiated_eps,3.4199518933533932,0.9999594829910909,0.9787792731612955,1.485005389946687,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_same_eps,3.4199518933533932,0.9999598767405132,0.9574268428201012,1.4379069645352316,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,Central_DP_SHAP,6.161550277583344,0.8945076419999283,0.6863316458822076,54.62044845801076,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_negotiated_eps,6.161550277583344,0.99998161664348,0.9719142280940033,1.0325585211176183,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_same_eps,6.161550277583344,0.9999868422987512,0.9720130057208708,0.7667308480585732,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,Central_DP_SHAP,11.100946155696226,0.894556122069165,0.7135613450220192,54.63310294387547,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_negotiated_eps,11.100946155696226,0.9999968002067753,0.9751245009671976,0.4101488179431663,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_same_eps,11.100946155696226,0.9999959775084056,0.9838498580071613,0.4507699805849503,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,Central_DP_SHAP,20.000000000000004,0.8947978521633245,0.738799028686669,54.61122893249203,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_negotiated_eps,20.000000000000004,0.9999979781705697,0.9789109766637856,0.29846104751708585,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,43,HXAI_same_eps,20.000000000000004,0.9999986139880697,0.9898094414948346,0.2543877744849542,90,20,1.0,4370.484463675273,0.7397930524754008,4614.088233217755,0.9051130310538338
uci_bikesharing_hourly,44,Central_DP_SHAP,0.1,0.5706450871238908,-0.027419022924640896,58.768930279103955,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_negotiated_eps,0.1,0.9376582558195153,0.3343869613532534,55.76819138955864,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_same_eps,0.1,0.9633860061129057,0.45626208996995515,45.11744239424229,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,Central_DP_SHAP,0.1801648230654411,0.6924217826481399,0.026085524961929455,57.416943270598395,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_negotiated_eps,0.1801648230654411,0.9827868021852113,0.5443881960735893,31.282022603823552,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_same_eps,0.1801648230654411,0.9861987783992863,0.41742601967321064,27.64299645156692,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,Central_DP_SHAP,0.32459363470201696,0.856905098270059,0.19647693130839197,55.5209758150577,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_negotiated_eps,0.32459363470201696,0.9931382734187124,0.7017738815491624,18.094121352578338,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_same_eps,0.32459363470201696,0.994809682409005,0.6955838169321314,16.449522463958424,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,Central_DP_SHAP,0.5848035476425731,0.8654636360242519,0.3079804091040046,55.004006466044466,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_negotiated_eps,0.5848035476425731,0.9982916759201274,0.8305469811087789,9.676658528940163,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_same_eps,0.5848035476425731,0.9984710934097404,0.8821747540848665,8.696975051392895,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,Central_DP_SHAP,1.0536102768906646,0.8888919550961207,0.5053545705231098,54.73736169025073,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_negotiated_eps,1.0536102768906646,0.9994319269040554,0.9037741284932297,5.333715850403103,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_same_eps,1.0536102768906646,0.9994697409387872,0.8999053381075852,5.043596635529515,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,Central_DP_SHAP,1.8982350911593697,0.8878477503700792,0.5137671317446598,54.8273420230375,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_negotiated_eps,1.8982350911593697,0.9998025280563296,0.9267234638021155,2.962656173392726,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_same_eps,1.8982350911593697,0.9998443180173037,0.9434004198049142,2.9020160109147763,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,Central_DP_SHAP,3.4199518933533932,0.8909162074491742,0.6500144050705847,54.70686260029893,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_negotiated_eps,3.4199518933533932,0.9999463524421894,0.9740544100094662,1.6124302876084724,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_same_eps,3.4199518933533932,0.9999443197321217,0.9608017450714079,1.6836177283733273,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,Central_DP_SHAP,6.161550277583344,0.8913941581753946,0.7009507346585998,54.640152711304054,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_negotiated_eps,6.161550277583344,0.9999827306654933,0.9695271021113717,0.9664277525656869,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_same_eps,6.161550277583344,0.999987912683122,0.9746470757706711,0.7741836881416996,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,Central_DP_SHAP,11.100946155696226,0.8922089743975782,0.7373338272214676,54.610403684994544,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_negotiated_eps,11.100946155696226,0.999995503795729,0.9825986747335061,0.49070041417289545,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_same_eps,11.100946155696226,0.999997009656147,0.9856443182285879,0.36408448824625933,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,Central_DP_SHAP,20.000000000000004,0.8915799708618395,0.7289871177511626,54.621595273785374,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_negotiated_eps,20.000000000000004,0.9999984659899384,0.9840144873852739,0.29358859513091,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637
uci_bikesharing_hourly,44,HXAI_same_eps,20.000000000000004,0.9999986882803733,0.9839980244474625,0.2614020177001241,90,20,1.0,4370.484463675273,0.7397930524754008,4643.91459896619,0.9044996631905637


==> results_realdata_hxai.csv <==
dataset,method,epsilon,utility_cosine,rank_spearman,mean_abs_error,d_features,k_households,sensitivity_l1,local_avg_mse,local_avg_r2,central_mse,central_r2
uci_appliances,HXAI_same_eps,0.1,0.5909898764012493,0.2528534831321954,47.36355318135371,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_negotiated_eps,0.1,0.43276018427722057,0.1390886549996399,56.6840849664376,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,Central_DP_SHAP,0.1,0.15943490480650904,0.03210387151866827,31.74959675945303,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_same_eps,0.1801648230654411,0.714881228966555,0.3032789077852197,27.21608259178275,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_negotiated_eps,0.1801648230654411,0.6987605088083434,0.33473461115054987,31.404709049557802,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,Central_DP_SHAP,0.1801648230654411,0.4746668955164716,0.22440404539234748,29.367703384736565,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_same_eps,0.32459363470201696,0.9064693597319152,0.6951613732934143,14.901928548078354,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_negotiated_eps,0.32459363470201696,0.8710827829920065,0.5072378777122751,18.614590334050522,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,Central_DP_SHAP,0.32459363470201696,0.5636867794978316,0.119730032819943,29.10695434647487,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_same_eps,0.5848035476425731,0.9729023671729096,0.8460178812103254,7.5500082899133885,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_negotiated_eps,0.5848035476425731,0.9496865775133858,0.7771124623187957,9.707213858100115,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,Central_DP_SHAP,0.5848035476425731,0.523016851005196,0.15692665411483891,29.83601056765984,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_same_eps,1.0536102768906646,0.9892064443444115,0.9438953877177279,4.543283733469048,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_negotiated_eps,1.0536102768906646,0.9872483557513495,0.9381627004948713,4.958794024060134,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,Central_DP_SHAP,1.0536102768906646,0.6422313791178423,0.32810477689640627,29.479110233573827,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_same_eps,1.8982350911593697,0.9966405161726145,0.9800837474407647,2.6664489691362836,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_negotiated_eps,1.8982350911593697,0.9941421943957541,0.9655586077759601,3.3478528636636864,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,Central_DP_SHAP,1.8982350911593697,0.6541835588579199,0.40922250686749595,29.3625719010099,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_same_eps,3.4199518933533932,0.9987832445945773,0.9895655215695957,1.5147213419205596,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_negotiated_eps,3.4199518933533932,0.9984815274058597,0.9881292632488657,1.7540097562493788,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,Central_DP_SHAP,3.4199518933533932,0.6440003830818263,0.3495745753469757,29.327021729838815,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_same_eps,6.161550277583344,0.9996867250481895,0.9967015442863463,0.7742818166329158,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_negotiated_eps,6.161550277583344,0.9995624695701816,0.9961253948167125,0.9195594430898157,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,Central_DP_SHAP,6.161550277583344,0.6489527050659198,0.4220582939802669,29.344457243867286,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_same_eps,11.100946155696226,0.9999112690813536,0.9982530325010031,0.4232288461426232,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_negotiated_eps,11.100946155696226,0.9998783832275582,0.9983394549214483,0.4797672798503708,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,Central_DP_SHAP,11.100946155696226,0.6508179484744746,0.4267456814510736,29.32822664286337,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_same_eps,20.000000000000004,0.9999693710278929,0.9992304289227033,0.23470278145393278,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,HXAI_negotiated_eps,20.000000000000004,0.9999570172339716,0.998619298949556,0.28651125925837057,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_appliances,Central_DP_SHAP,20.000000000000004,0.6494484593941509,0.42910377892321777,29.342065357833413,180,20,1.0,18139.821960085796,-7.771644572681832,23726.87079780851,-1.868635082867483
uci_household_power,HXAI_same_eps,0.1,0.16709473938665637,0.05538402896893462,58.78667015785365,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_negotiated_eps,0.1,-0.09843134756471508,0.012388031255955782,42.12804587008601,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,Central_DP_SHAP,0.1,-0.08990241042732557,-0.23056984943777392,10.24043277784679,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_same_eps,0.1801648230654411,-0.114813411476895,0.0010291595197255573,36.269365500553164,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_negotiated_eps,0.1801648230654411,0.144699182243144,0.03929864684581665,30.103306462831757,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,Central_DP_SHAP,0.1801648230654411,0.21223096318575468,0.17712978845054314,5.98884962039556,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_same_eps,0.32459363470201696,0.3030619009784903,-0.17918810748999425,17.25814892850223,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_negotiated_eps,0.32459363470201696,0.04623127315877707,-0.107451877263198,14.938790227819666,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,Central_DP_SHAP,0.32459363470201696,0.02854104597275353,0.0018677339432056413,2.552852105693916,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_same_eps,0.5848035476425731,0.2979671311994492,0.07970268724985705,9.795745619489074,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_negotiated_eps,0.5848035476425731,0.10276760574670873,0.14038498189441584,8.856802890971375,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,Central_DP_SHAP,0.5848035476425731,0.07393953896286301,-0.028473413379073755,2.052187988067055,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_same_eps,1.0536102768906646,0.25864488823185,0.043186582809224314,4.9403595148123545,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_negotiated_eps,1.0536102768906646,0.3979915357824978,0.007813988946064417,4.632354589292875,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,Central_DP_SHAP,1.0536102768906646,0.11400399374328454,0.10074328187535733,1.3448273117616094,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_same_eps,1.8982350911593697,0.37746179574428307,0.23544882790165805,2.8686874760588674,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_negotiated_eps,1.8982350911593697,0.4638260998553504,0.05004764627406136,2.7521594050508345,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,Central_DP_SHAP,1.8982350911593697,-0.005623693067590619,-0.15258242805412614,0.8481390051010208,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_same_eps,3.4199518933533932,0.7586019442383528,0.1044787497617686,1.8346242978705802,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_negotiated_eps,3.4199518933533932,0.8676046033775974,0.09731275014293882,1.39739858694119,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,Central_DP_SHAP,3.4199518933533932,0.35277272560441,0.1016580903373356,0.5652500592411959,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_same_eps,6.161550277583344,0.8952347120903966,0.12285115303983227,0.8947674208394361,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_negotiated_eps,6.161550277583344,0.9146654158218804,0.13001715265866207,0.6544693926379864,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,Central_DP_SHAP,6.161550277583344,0.05910064684845194,-0.1016580903373356,0.5275958798207303,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_same_eps,11.100946155696226,0.9583299685565126,0.10333523918429577,0.4384081824300111,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_negotiated_eps,11.100946155696226,0.9631137637777636,0.059271964932342276,0.5319677289444852,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,Central_DP_SHAP,11.100946155696226,0.594998668010499,0.08259958071278824,0.47389436385310185,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_same_eps,20.000000000000004,0.9900273837103868,0.3896702877834953,0.2437420196285045,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,HXAI_negotiated_eps,20.000000000000004,0.9919048956520637,0.36291214027063073,0.20651991714115792,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686
uci_household_power,Central_DP_SHAP,20.000000000000004,0.7899607143801929,0.09937106918238993,0.43773875658283784,54,20,1.0,0.12404817523045217,0.8779885749368734,0.08044428522893302,0.8998007260103686

